The SAMI Galaxy Survey: Trends in [\alpha/Fe] as a Function of Morphology and Environment

We present a new set of index-based measurements of [$\alpha$/Fe] for a sample of 2093 galaxies in the SAMI Galaxy Survey. Following earlier work, we fit a global relation between [$\alpha$/Fe] and the galaxy velocity dispersion $\sigma$ for red sequence galaxies, [$\alpha$/Fe]=(0.378$\pm$0.009)log($\sigma$/100)+(0.155$\pm$0.003). We observe a correlation between the residuals and the local environmental surface density, whereas no such relation exists for blue cloud galaxies. In the full sample, we find that elliptical galaxies in high-density environments are $\alpha$-enhanced by up to 0.057$\pm$0.014 dex at velocity dispersions $\sigma$<100 km/s, compared with those in low-density environments. This $\alpha$-enhancement is morphology-dependent, with the offset decreasing along the Hubble sequence towards spirals, which have an offset of 0.019$\pm$0.014 dex. At low velocity dispersion and controlling for morphology, we estimate that star formation in high-density environments is truncated $\sim1$ Gyr earlier than in low-density environments. For elliptical galaxies only, we find support for a parabolic relationship between [$\alpha$/Fe] and $\sigma$, with an environmental $\alpha$-enhancement of at least 0.03 dex. This suggests strong contributions from both environment and mass-based quenching mechanisms. However, there is no evidence for this behaviour in later morphological types.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
